Handbook of LHC Higgs Cross Sections: 4. Deciphering the Nature of the Higgs Sector

This Report summarizes the results of the activities of the LHC Higgs Cross Section Working Group in the period 2014-2016. The main goal of the working group was to present the state-of-the-art of Higgs physics at the LHC, integrating all new results that have appeared in the last few years. The first part compiles the most up-to-date predictions of Higgs boson production cross sections and decay branching ratios, parton distribution functions, and off-shell Higgs boson production and interference effects. The second part discusses the recent progress in Higgs effective field theory predictions, followed by the third part on pseudo-observables, simplified template cross section and fiducial cross section measurements, which give the baseline framework for Higgs boson property measurements. The fourth part deals with the beyond the Standard Model predictions of various benchmark scenarios of Minimal Supersymmetric Standard Model, extended scalar sector, Next-to-Minimal Supersymmetric Standard Model and exotic Higgs boson decays. This report follows three previous working-group reports: Handbook of LHC Higgs Cross Sections: 1. Inclusive Observables (CERN-2011-002), Handbook of LHC Higgs Cross Sections: 2. Differential Distributions (CERN-2012-002), and Handbook of LHC Higgs Cross Sections: 3. Higgs properties (CERN-2013-004). The current report serves as the baseline reference for Higgs physics in LHC Run 2 and beyond.

==> WG1/ttH/ttH-tH/table_-ytSM_tchannel.dat <==
\exthxs{13}{125.0}{848.0}{1.06}{\var{6.6}{13.3}}{\varvar{1.1}{1.1}{3.1}{3.1}{3.3}{3.3}}{546.7}{301.6} 
\exthxs{14}{125.0}{1011}{1.07}{\var{6.5}{13.0}}{\varvar{1.1}{1.1}{3.0}{3.0}{3.2}{3.2}}{649}{363} 


==> WG1/ttH/ttH-tH/table_schannel_lhc13.dat <==
\eexthxs{120.0}{3.158}{1.21}{\var{2.4}{1.8}}{\varvar{0.3}{0.3}{2.2}{2.2}{2.2}{2.2}}{2.060}{1.095} 
\eexthxs{120.5}{3.124}{1.20}{\var{2.4}{1.8}}{\varvar{0.3}{0.3}{2.2}{2.2}{2.2}{2.2}}{2.042}{1.083} 
\eexthxs{121.0}{3.101}{1.21}{\var{2.4}{1.8}}{\varvar{0.3}{0.3}{2.2}{2.2}{2.2}{2.2}}{2.022}{1.073} 
\eexthxs{121.5}{3.068}{1.20}{\var{2.4}{1.8}}{\varvar{0.3}{0.3}{2.2}{2.2}{2.2}{2.2}}{2.006}{1.063} 
\eexthxs{122.0}{3.045}{1.21}{\var{2.4}{1.8}}{\varvar{0.3}{0.3}{2.2}{2.2}{2.2}{2.2}}{1.989}{1.052} 
\eexthxs{122.5}{3.007}{1.20}{\var{2.4}{1.8}}{\varvar{0.3}{0.3}{2.2}{2.2}{2.2}{2.2}}{1.971}{1.043} 
\eexthxs{123.0}{2.988}{1.20}{\var{2.4}{1.8}}{\varvar{0.3}{0.3}{2.2}{2.2}{2.2}{2.2}}{1.953}{1.033} 
\eexthxs{123.5}{2.960}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.935}{1.023} 
\eexthxs{124.0}{2.932}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.915}{1.014} 
\eexthxs{124.1}{2.928}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.916}{1.012} 
\eexthxs{124.2}{2.920}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.912}{1.010} 
\eexthxs{124.3}{2.918}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.906}{1.008} 
\eexthxs{124.4}{2.908}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.904}{1.006} 
\eexthxs{124.5}{2.907}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.902}{1.004} 
\eexthxs{124.6}{2.901}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.897}{1.003} 
\eexthxs{124.7}{2.900}{1.21}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.892}{1.000} 
\eexthxs{124.8}{2.895}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.891}{0.998} 
\eexthxs{124.9}{2.886}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.888}{0.996} 
\eexthxs{125.0}{2.879}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.882}{0.996} 
\eexthxs{125.09}{2.875}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.881}{0.993} 
\eexthxs{125.1}{2.875}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.881}{0.993} 
\eexthxs{125.2}{2.871}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.876}{0.991} 
\eexthxs{125.3}{2.861}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.874}{0.989} 
\eexthxs{125.4}{2.860}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.871}{0.988} 
\eexthxs{125.5}{2.857}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.868}{0.987} 
\eexthxs{125.6}{2.851}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.863}{0.983} 
\eexthxs{125.7}{2.845}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.859}{0.982} 
\eexthxs{125.8}{2.842}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.858}{0.980} 
\eexthxs{125.9}{2.835}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.855}{0.979} 
\eexthxs{126.0}{2.826}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.849}{0.977} 
\eexthxs{126.5}{2.802}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.837}{0.967} 
\eexthxs{127.0}{2.780}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.820}{0.959} 
\eexthxs{127.5}{2.752}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.804}{0.950} 
\eexthxs{128.0}{2.726}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.788}{0.941} 
\eexthxs{128.5}{2.705}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.771}{0.933} 
\eexthxs{129.0}{2.683}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.755}{0.924} 
\eexthxs{129.5}{2.657}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.742}{0.916} 
\eexthxs{130.0}{2.633}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.728}{0.908} 


==> WG1/ttH/ttH-tH/table_schannel_lhc14.dat <==
\eexthxs{120.0}{3.558}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.310}{1.248} 
\eexthxs{120.5}{3.523}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.289}{1.235} 
\eexthxs{121.0}{3.490}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.267}{1.225} 
\eexthxs{121.5}{3.457}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.246}{1.213} 
\eexthxs{122.0}{3.429}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.226}{1.201} 
\eexthxs{122.5}{3.395}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.206}{1.190} 
\eexthxs{123.0}{3.363}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.188}{1.179} 
\eexthxs{123.5}{3.335}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.168}{1.168} 
\eexthxs{124.0}{3.307}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.148}{1.159} 
\eexthxs{124.1}{3.298}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.146}{1.154} 
\eexthxs{124.2}{3.294}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.138}{1.153} 
\eexthxs{124.3}{3.286}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.136}{1.149} 
\eexthxs{124.4}{3.280}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.136}{1.148} 
\eexthxs{124.5}{3.274}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.131}{1.147} 
\eexthxs{124.6}{3.273}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.128}{1.145} 
\eexthxs{124.7}{3.261}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.122}{1.143} 
\eexthxs{124.8}{3.261}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.119}{1.141} 
\eexthxs{124.9}{3.251}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.117}{1.138} 
\eexthxs{125.0}{3.249}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.110}{1.137} 
\eexthxs{125.09}{3.240}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.104}{1.134} 
\eexthxs{125.1}{3.240}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.104}{1.134} 
\eexthxs{125.2}{3.234}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.102}{1.130} 
\eexthxs{125.3}{3.227}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.102}{1.129} 
\eexthxs{125.4}{3.222}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.098}{1.128} 
\eexthxs{125.5}{3.219}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.094}{1.126} 
\eexthxs{125.6}{3.215}{1.21}{\var{2.4}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.091}{1.124} 
\eexthxs{125.7}{3.205}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.086}{1.122} 
\eexthxs{125.8}{3.202}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.083}{1.119} 
\eexthxs{125.9}{3.195}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.080}{1.118} 
\eexthxs{126.0}{3.191}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.074}{1.115} 
\eexthxs{126.5}{3.160}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.058}{1.106} 
\eexthxs{127.0}{3.133}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.040}{1.095} 
\eexthxs{127.5}{3.104}{1.20}{\var{2.4}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.023}{1.085} 
\eexthxs{128.0}{3.079}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.001}{1.073} 
\eexthxs{128.5}{3.053}{1.20}{\var{2.4}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{1.987}{1.065} 
\eexthxs{129.0}{3.025}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.2}{2.2}}{1.969}{1.054} 
\eexthxs{129.5}{2.998}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.2}{2.2}}{1.953}{1.047} 
\eexthxs{130.0}{2.971}{1.20}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.2}{2.2}}{1.937}{1.037} 


==> WG1/ttH/ttH-tH/table_schannel_lhc7.dat <==
\eexthxs{120.0}{1.028}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.709}{0.319} 
\eexthxs{120.5}{1.018}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.703}{0.315} 
\eexthxs{121.0}{1.008}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.696}{0.311} 
\eexthxs{121.5}{1.000}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.689}{0.309} 
\eexthxs{122.0}{0.987}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.682}{0.305} 
\eexthxs{122.5}{0.978}{1.19}{\var{2.8}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.676}{0.302} 
\eexthxs{123.0}{0.969}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.669}{0.299} 
\eexthxs{123.5}{0.960}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.663}{0.296} 
\eexthxs{124.0}{0.949}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.655}{0.293} 
\eexthxs{124.1}{0.947}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.654}{0.292} 
\eexthxs{124.2}{0.943}{1.19}{\var{2.8}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.653}{0.291} 
\eexthxs{124.3}{0.943}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.652}{0.291} 
\eexthxs{124.4}{0.941}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.651}{0.290} 
\eexthxs{124.5}{0.939}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.650}{0.290} 
\eexthxs{124.6}{0.937}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.648}{0.289} 
\eexthxs{124.7}{0.935}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.647}{0.288} 
\eexthxs{124.8}{0.934}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.645}{0.288} 
\eexthxs{124.9}{0.933}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.644}{0.287} 
\eexthxs{125.0}{0.930}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.642}{0.287} 
\eexthxs{125.09}{0.929}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.642}{0.286} 
\eexthxs{125.1}{0.929}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.642}{0.286} 
\eexthxs{125.2}{0.925}{1.19}{\var{2.8}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.641}{0.285} 
\eexthxs{125.3}{0.925}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.640}{0.285} 
\eexthxs{125.4}{0.922}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.638}{0.284} 
\eexthxs{125.5}{0.921}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.638}{0.284} 
\eexthxs{125.6}{0.919}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.636}{0.283} 
\eexthxs{125.7}{0.917}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.634}{0.283} 
\eexthxs{125.8}{0.916}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.633}{0.282} 
\eexthxs{125.9}{0.914}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.632}{0.281} 
\eexthxs{126.0}{0.912}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.630}{0.280} 
\eexthxs{126.5}{0.903}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.625}{0.278} 
\eexthxs{127.0}{0.894}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.619}{0.275} 
\eexthxs{127.5}{0.885}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.613}{0.272} 
\eexthxs{128.0}{0.875}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.1}{3.1}{3.1}{3.1}}{0.607}{0.270} 
\eexthxs{128.5}{0.869}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.1}{3.1}{3.1}{3.1}}{0.601}{0.267} 
\eexthxs{129.0}{0.860}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.1}{3.1}{3.1}{3.1}}{0.595}{0.264} 
\eexthxs{129.5}{0.852}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.1}{3.1}{3.1}{3.1}}{0.589}{0.262} 
\eexthxs{130.0}{0.843}{1.19}{\var{2.9}{2.6}}{\varvar{0.0}{0.0}{3.1}{3.1}{3.1}{3.1}}{0.585}{0.259} 


==> WG1/ttH/ttH-tH/table_schannel_lhc8.dat <==
\eexthxs{120.0}{1.339}{1.19}{\var{2.8}{2.4}}{\varvar{0.1}{0.1}{2.8}{2.8}{2.8}{2.8}}{0.913}{0.426} 
\eexthxs{120.5}{1.326}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.903}{0.422} 
\eexthxs{121.0}{1.313}{1.19}{\var{2.8}{2.3}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.895}{0.418} 
\eexthxs{121.5}{1.301}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.887}{0.413} 
\eexthxs{122.0}{1.287}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.878}{0.409} 
\eexthxs{122.5}{1.274}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.870}{0.405} 
\eexthxs{123.0}{1.263}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.862}{0.401} 
\eexthxs{123.5}{1.251}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.854}{0.397} 
\eexthxs{124.0}{1.238}{1.19}{\var{2.7}{2.3}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.845}{0.393} 
\eexthxs{124.1}{1.235}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.843}{0.392} 
\eexthxs{124.2}{1.233}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.842}{0.391} 
\eexthxs{124.3}{1.232}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.841}{0.390} 
\eexthxs{124.4}{1.228}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.839}{0.390} 
\eexthxs{124.5}{1.225}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.838}{0.388} 
\eexthxs{124.6}{1.224}{1.19}{\var{2.7}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.836}{0.388} 
\eexthxs{124.7}{1.221}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.834}{0.387} 
\eexthxs{124.8}{1.219}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.832}{0.386} 
\eexthxs{124.9}{1.216}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.831}{0.385} 
\eexthxs{125.0}{1.214}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.829}{0.385} 
\eexthxs{125.09}{1.211}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.828}{0.384} 
\eexthxs{125.1}{1.211}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.828}{0.384} 
\eexthxs{125.2}{1.209}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.827}{0.383} 
\eexthxs{125.3}{1.208}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.825}{0.383} 
\eexthxs{125.4}{1.204}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.824}{0.381} 
\eexthxs{125.5}{1.202}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.822}{0.381} 
\eexthxs{125.6}{1.200}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.820}{0.380} 
\eexthxs{125.7}{1.198}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.818}{0.379} 
\eexthxs{125.8}{1.195}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.817}{0.379} 
\eexthxs{125.9}{1.193}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.815}{0.378} 
\eexthxs{126.0}{1.191}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.814}{0.377} 
\eexthxs{126.5}{1.179}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.806}{0.373} 
\eexthxs{127.0}{1.167}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.798}{0.370} 
\eexthxs{127.5}{1.158}{1.19}{\var{2.7}{2.3}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.791}{0.366} 
\eexthxs{128.0}{1.146}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.784}{0.363} 
\eexthxs{128.5}{1.134}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.777}{0.359} 
\eexthxs{129.0}{1.126}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.770}{0.356} 
\eexthxs{129.5}{1.115}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.763}{0.352} 
\eexthxs{130.0}{1.103}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.755}{0.348} 


==> WG1/ttH/ttH-tH/table_schannel_lhc_energy_scan.dat <==
\eexthxs{6.0}{0.669}{1.19}{\var{3.0}{2.8}}{\varvar{0.1}{0.1}{3.3}{3.3}{3.3}{3.3}}{0.470}{0.200} 
\eexthxs{6.5}{0.796}{1.19}{\var{2.9}{2.7}}{\varvar{0.1}{0.1}{3.2}{3.2}{3.2}{3.2}}{0.555}{0.242} 
\eexthxs{7.0}{0.930}{1.19}{\var{2.9}{2.5}}{\varvar{0.0}{0.0}{3.0}{3.0}{3.0}{3.0}}{0.642}{0.287} 
\eexthxs{7.5}{1.070}{1.19}{\var{2.8}{2.5}}{\varvar{0.0}{0.0}{2.9}{2.9}{2.9}{2.9}}{0.735}{0.334} 
\eexthxs{8.0}{1.214}{1.19}{\var{2.8}{2.4}}{\varvar{0.0}{0.0}{2.8}{2.8}{2.8}{2.8}}{0.829}{0.385} 
\eexthxs{8.5}{1.363}{1.19}{\var{2.7}{2.3}}{\varvar{0.1}{0.1}{2.7}{2.7}{2.7}{2.7}}{0.927}{0.437} 
\eexthxs{9.0}{1.517}{1.19}{\var{2.7}{2.2}}{\varvar{0.1}{0.1}{2.6}{2.6}{2.6}{2.6}}{1.025}{0.492} 
\eexthxs{9.5}{1.676}{1.19}{\var{2.7}{2.2}}{\varvar{0.1}{0.1}{2.6}{2.6}{2.6}{2.6}}{1.127}{0.549} 
\eexthxs{10.0}{1.838}{1.19}{\var{2.6}{2.1}}{\varvar{0.1}{0.1}{2.5}{2.5}{2.5}{2.5}}{1.231}{0.608} 
\eexthxs{10.5}{2.004}{1.19}{\var{2.6}{2.0}}{\varvar{0.2}{0.2}{2.4}{2.4}{2.4}{2.4}}{1.338}{0.668} 
\eexthxs{11.0}{2.173}{1.20}{\var{2.5}{2.0}}{\varvar{0.2}{0.2}{2.4}{2.4}{2.4}{2.4}}{1.444}{0.731} 
\eexthxs{11.5}{2.345}{1.20}{\var{2.5}{1.9}}{\varvar{0.2}{0.2}{2.3}{2.3}{2.3}{2.3}}{1.550}{0.794} 
\eexthxs{12.0}{2.519}{1.20}{\var{2.5}{1.9}}{\varvar{0.2}{0.2}{2.3}{2.3}{2.3}{2.3}}{1.661}{0.859} 
\eexthxs{12.5}{2.703}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.772}{0.928} 
\eexthxs{13.0}{2.879}{1.20}{\var{2.4}{1.8}}{\varvar{0.2}{0.2}{2.2}{2.2}{2.2}{2.2}}{1.882}{0.996} 
\eexthxs{13.5}{3.060}{1.20}{\var{2.4}{1.7}}{\varvar{0.3}{0.3}{2.2}{2.2}{2.2}{2.2}}{1.997}{1.065} 
\eexthxs{14.0}{3.249}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.110}{1.137} 
\eexthxs{14.5}{3.439}{1.21}{\var{2.3}{1.7}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.227}{1.207} 
\eexthxs{15.0}{3.623}{1.21}{\var{2.3}{1.6}}{\varvar{0.3}{0.3}{2.1}{2.1}{2.1}{2.1}}{2.343}{1.281} 


==> WG1/ttH/ttH-tH/table_tchannel_lhc13.dat <==
\eexthxs{120.0}{77.31}{1.19}{\var{6.7}{14.6}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{50.86}{26.43} 
\eexthxs{120.5}{77.11}{1.19}{\var{6.7}{14.8}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{50.71}{26.33} 
\eexthxs{121.0}{76.84}{1.19}{\var{6.7}{14.7}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{50.47}{26.23} 
\eexthxs{121.5}{76.48}{1.19}{\var{6.6}{14.7}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{50.24}{26.13} 
\eexthxs{122.0}{76.14}{1.19}{\var{6.7}{14.7}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{50.11}{26.02} 
\eexthxs{122.5}{75.81}{1.19}{\var{6.6}{14.6}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.85}{25.90} 
\eexthxs{123.0}{75.52}{1.19}{\var{6.6}{14.8}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.72}{25.84} 
\eexthxs{123.5}{75.23}{1.19}{\var{6.6}{14.9}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.47}{25.75} 
\eexthxs{124.0}{74.99}{1.19}{\var{6.6}{15.1}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.30}{25.60} 
\eexthxs{124.1}{74.71}{1.19}{\var{6.6}{14.6}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.35}{25.59} 
\eexthxs{124.2}{74.77}{1.19}{\var{6.6}{14.7}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.25}{25.58} 
\eexthxs{124.3}{74.81}{1.19}{\var{6.5}{14.9}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.15}{25.56} 
\eexthxs{124.4}{74.77}{1.20}{\var{6.6}{14.9}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.18}{25.57} 
\eexthxs{124.5}{74.59}{1.19}{\var{6.6}{14.9}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.14}{25.53} 
\eexthxs{124.6}{74.52}{1.19}{\var{6.6}{14.7}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.04}{25.49} 
\eexthxs{124.7}{74.48}{1.19}{\var{6.6}{14.8}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{49.01}{25.49} 
\eexthxs{124.8}{74.48}{1.20}{\var{6.6}{14.9}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{48.98}{25.46} 
\eexthxs{124.9}{74.47}{1.20}{\var{6.6}{15.1}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.7}{3.7}}{48.94}{25.42} 
\eexthxs{125.0}{74.25}{1.20}{\var{6.5}{14.9}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{48.89}{25.42} 
\eexthxs{125.09}{74.26}{1.19}{\var{6.5}{14.7}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{48.89}{25.40} 
\eexthxs{125.1}{74.26}{1.19}{\var{6.5}{14.7}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{48.89}{25.40} 
\eexthxs{125.2}{74.32}{1.20}{\var{6.5}{15.0}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{48.87}{25.40} 
\eexthxs{125.3}{74.30}{1.20}{\var{6.6}{14.9}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.8}{3.8}}{48.81}{25.38} 
\eexthxs{125.4}{74.14}{1.20}{\var{6.6}{14.9}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.7}{3.7}}{48.79}{25.34} 
\eexthxs{125.5}{74.07}{1.20}{\var{6.6}{15.0}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{48.77}{25.34} 
\eexthxs{125.6}{74.09}{1.20}{\var{6.5}{15.2}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.7}{3.7}}{48.75}{25.32} 
\eexthxs{125.7}{74.01}{1.20}{\var{6.5}{15.0}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.7}{3.7}}{48.70}{25.31} 
\eexthxs{125.8}{73.90}{1.20}{\var{6.5}{15.0}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.7}{3.7}}{48.65}{25.30} 
\eexthxs{125.9}{73.70}{1.20}{\var{6.6}{14.8}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{48.57}{25.30} 
\eexthxs{126.0}{73.75}{1.19}{\var{6.5}{15.0}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.7}{3.7}}{48.58}{25.27} 
\eexthxs{126.5}{73.53}{1.20}{\var{6.5}{14.9}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.8}{3.8}}{48.37}{25.16} 
\eexthxs{127.0}{73.29}{1.20}{\var{6.5}{15.1}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.8}{3.8}}{48.20}{25.11} 
\eexthxs{127.5}{73.04}{1.20}{\var{6.5}{15.1}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.8}{3.8}}{48.07}{24.99} 
\eexthxs{128.0}{72.77}{1.20}{\var{6.5}{15.1}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.8}{3.8}}{47.93}{24.91} 
\eexthxs{128.5}{72.44}{1.20}{\var{6.4}{15.0}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.8}{3.8}}{47.65}{24.81} 
\eexthxs{129.0}{72.23}{1.20}{\var{6.4}{15.1}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.8}{3.8}}{47.55}{24.74} 
\eexthxs{129.5}{72.03}{1.20}{\var{6.4}{15.2}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.8}{3.8}}{47.34}{24.66} 
\eexthxs{130.0}{71.84}{1.20}{\var{6.4}{15.3}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.8}{3.8}}{47.23}{24.59} 


==> WG1/ttH/ttH-tH/table_tchannel_lhc14.dat <==
\eexthxs{120.0}{93.64}{1.20}{\var{6.6}{14.4}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{61.29}{32.31} 
\eexthxs{120.5}{93.30}{1.20}{\var{6.6}{14.4}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{61.10}{32.17} 
\eexthxs{121.0}{92.98}{1.20}{\var{6.5}{14.4}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{60.80}{32.07} 
\eexthxs{121.5}{92.39}{1.20}{\var{6.5}{14.3}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{60.56}{31.92} 
\eexthxs{122.0}{92.26}{1.20}{\var{6.5}{14.4}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{60.28}{31.83} 
\eexthxs{122.5}{91.78}{1.20}{\var{6.5}{14.4}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{60.04}{31.69} 
\eexthxs{123.0}{91.48}{1.20}{\var{6.5}{14.3}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.86}{31.60} 
\eexthxs{123.5}{90.94}{1.20}{\var{6.5}{14.4}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.72}{31.49} 
\eexthxs{124.0}{90.83}{1.20}{\var{6.5}{14.6}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.43}{31.34} 
\eexthxs{124.1}{90.81}{1.20}{\var{6.5}{14.6}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.34}{31.35} 
\eexthxs{124.2}{90.62}{1.20}{\var{6.5}{14.6}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.35}{31.33} 
\eexthxs{124.3}{90.54}{1.20}{\var{6.4}{14.6}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.27}{31.30} 
\eexthxs{124.4}{90.55}{1.20}{\var{6.5}{14.8}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.23}{31.24} 
\eexthxs{124.5}{90.38}{1.20}{\var{6.4}{14.4}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.18}{31.22} 
\eexthxs{124.6}{90.35}{1.20}{\var{6.4}{14.6}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.15}{31.21} 
\eexthxs{124.7}{90.38}{1.20}{\var{6.5}{14.6}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.17}{31.20} 
\eexthxs{124.8}{90.29}{1.20}{\var{6.4}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.07}{31.17} 
\eexthxs{124.9}{90.21}{1.20}{\var{6.5}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.11}{31.11} 
\eexthxs{125.0}{90.10}{1.20}{\var{6.4}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.07}{31.12} 
\eexthxs{125.09}{90.12}{1.20}{\var{6.4}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.96}{31.11} 
\eexthxs{125.1}{90.12}{1.20}{\var{6.4}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.96}{31.11} 
\eexthxs{125.2}{89.98}{1.20}{\var{6.4}{14.6}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.92}{31.09} 
\eexthxs{125.3}{89.94}{1.20}{\var{6.4}{14.6}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.83}{31.07} 
\eexthxs{125.4}{89.88}{1.20}{\var{6.4}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.98}{31.02} 
\eexthxs{125.5}{89.76}{1.20}{\var{6.4}{14.6}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.81}{31.04} 
\eexthxs{125.6}{89.72}{1.20}{\var{6.4}{14.8}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.70}{31.00} 
\eexthxs{125.7}{89.73}{1.20}{\var{6.4}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.78}{30.99} 
\eexthxs{125.8}{89.62}{1.20}{\var{6.4}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.72}{30.93} 
\eexthxs{125.9}{89.58}{1.20}{\var{6.4}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.66}{30.96} 
\eexthxs{126.0}{89.50}{1.20}{\var{6.4}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.59}{30.95} 
\eexthxs{126.5}{89.11}{1.20}{\var{6.4}{14.8}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{58.38}{30.83} 
\eexthxs{127.0}{88.86}{1.20}{\var{6.4}{14.8}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{58.19}{30.72} 
\eexthxs{127.5}{88.44}{1.20}{\var{6.4}{14.5}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{57.94}{30.62} 
\eexthxs{128.0}{88.28}{1.20}{\var{6.4}{14.9}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{57.76}{30.51} 
\eexthxs{128.5}{87.91}{1.20}{\var{6.3}{14.8}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.6}{3.6}}{57.52}{30.42} 
\eexthxs{129.0}{87.62}{1.21}{\var{6.3}{14.8}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.6}{3.6}}{57.35}{30.28} 
\eexthxs{129.5}{87.44}{1.21}{\var{6.3}{15.1}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{57.17}{30.17} 
\eexthxs{130.0}{87.10}{1.21}{\var{6.3}{14.9}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{56.92}{30.06} 


==> WG1/ttH/ttH-tH/table_tchannel_lhc7.dat <==
\eexthxs{120.0}{12.89}{1.12}{\var{7.6}{16.6}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.88}{4.00} 
\eexthxs{120.5}{12.81}{1.12}{\var{7.5}{16.5}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.83}{3.97} 
\eexthxs{121.0}{12.73}{1.12}{\var{7.6}{16.5}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.78}{3.95} 
\eexthxs{121.5}{12.67}{1.13}{\var{7.5}{16.6}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.73}{3.93} 
\eexthxs{122.0}{12.60}{1.13}{\var{7.5}{16.6}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.69}{3.92} 
\eexthxs{122.5}{12.54}{1.13}{\var{7.5}{16.8}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.63}{3.89} 
\eexthxs{123.0}{12.47}{1.13}{\var{7.5}{16.7}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.60}{3.88} 
\eexthxs{123.5}{12.41}{1.13}{\var{7.4}{16.8}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.55}{3.86} 
\eexthxs{124.0}{12.36}{1.13}{\var{7.4}{17.0}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.51}{3.84} 
\eexthxs{124.1}{12.35}{1.13}{\var{7.4}{16.9}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.51}{3.84} 
\eexthxs{124.2}{12.35}{1.13}{\var{7.4}{17.0}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.50}{3.83} 
\eexthxs{124.3}{12.33}{1.13}{\var{7.4}{17.0}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.50}{3.83} 
\eexthxs{124.4}{12.31}{1.13}{\var{7.4}{17.0}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.50}{3.83} 
\eexthxs{124.5}{12.28}{1.13}{\var{7.4}{16.9}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.46}{3.82} 
\eexthxs{124.6}{12.28}{1.13}{\var{7.4}{16.8}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.47}{3.82} 
\eexthxs{124.7}{12.26}{1.13}{\var{7.4}{16.8}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.47}{3.81} 
\eexthxs{124.8}{12.25}{1.13}{\var{7.4}{16.8}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.44}{3.81} 
\eexthxs{124.9}{12.23}{1.13}{\var{7.4}{16.8}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.43}{3.80} 
\eexthxs{125.0}{12.26}{1.14}{\var{7.3}{17.2}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.43}{3.80} 
\eexthxs{125.09}{12.23}{1.13}{\var{7.4}{17.0}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.42}{3.80} 
\eexthxs{125.1}{12.23}{1.13}{\var{7.4}{17.0}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.42}{3.80} 
\eexthxs{125.2}{12.22}{1.13}{\var{7.3}{16.9}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.41}{3.80} 
\eexthxs{125.3}{12.21}{1.13}{\var{7.4}{16.9}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.41}{3.79} 
\eexthxs{125.4}{12.17}{1.13}{\var{7.4}{16.8}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.40}{3.79} 
\eexthxs{125.5}{12.19}{1.14}{\var{7.4}{17.0}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.40}{3.79} 
\eexthxs{125.6}{12.18}{1.14}{\var{7.3}{17.1}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.39}{3.78} 
\eexthxs{125.7}{12.16}{1.13}{\var{7.3}{17.0}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.38}{3.78} 
\eexthxs{125.8}{12.14}{1.13}{\var{7.4}{16.8}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.36}{3.78} 
\eexthxs{125.9}{12.13}{1.13}{\var{7.3}{17.0}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.35}{3.77} 
\eexthxs{126.0}{12.13}{1.14}{\var{7.3}{17.0}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.34}{3.77} 
\eexthxs{126.5}{12.07}{1.14}{\var{7.3}{17.1}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.32}{3.75} 
\eexthxs{127.0}{11.99}{1.14}{\var{7.3}{17.1}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.27}{3.74} 
\eexthxs{127.5}{11.97}{1.14}{\var{7.3}{17.1}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.24}{3.72} 
\eexthxs{128.0}{11.90}{1.14}{\var{7.2}{17.2}}{\varvar{1.5}{1.5}{4.7}{4.7}{5.0}{5.0}}{8.20}{3.70} 
\eexthxs{128.5}{11.85}{1.14}{\var{7.2}{17.5}}{\varvar{1.5}{1.5}{4.8}{4.8}{5.0}{5.0}}{8.16}{3.69} 
\eexthxs{129.0}{11.78}{1.14}{\var{7.3}{17.2}}{\varvar{1.5}{1.5}{4.8}{4.8}{5.0}{5.0}}{8.12}{3.67} 
\eexthxs{129.5}{11.74}{1.14}{\var{7.2}{17.4}}{\varvar{1.5}{1.5}{4.8}{4.8}{5.0}{5.0}}{8.08}{3.66} 
\eexthxs{130.0}{11.67}{1.14}{\var{7.2}{17.4}}{\varvar{1.5}{1.5}{4.8}{4.8}{5.0}{5.0}}{8.04}{3.65} 


==> WG1/ttH/ttH-tH/table_tchannel_lhc8.dat <==
\eexthxs{120.0}{19.59}{1.14}{\var{7.4}{16.0}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{13.37}{6.22} 
\eexthxs{120.5}{19.49}{1.14}{\var{7.4}{16.0}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{13.30}{6.19} 
\eexthxs{121.0}{19.38}{1.14}{\var{7.4}{16.0}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{13.25}{6.16} 
\eexthxs{121.5}{19.29}{1.14}{\var{7.4}{16.1}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{13.15}{6.13} 
\eexthxs{122.0}{19.21}{1.14}{\var{7.4}{16.1}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{13.10}{6.11} 
\eexthxs{122.5}{19.11}{1.14}{\var{7.4}{16.3}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{13.02}{6.08} 
\eexthxs{123.0}{19.02}{1.14}{\var{7.3}{16.3}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.99}{6.05} 
\eexthxs{123.5}{18.92}{1.14}{\var{7.3}{16.2}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.93}{6.03} 
\eexthxs{124.0}{18.87}{1.15}{\var{7.3}{16.4}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.86}{5.99} 
\eexthxs{124.1}{18.82}{1.15}{\var{7.3}{16.3}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.84}{5.99} 
\eexthxs{124.2}{18.81}{1.15}{\var{7.3}{16.4}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.85}{6.00} 
\eexthxs{124.3}{18.78}{1.15}{\var{7.3}{16.4}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.84}{5.99} 
\eexthxs{124.4}{18.76}{1.15}{\var{7.3}{16.3}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.82}{5.97} 
\eexthxs{124.5}{18.78}{1.15}{\var{7.2}{16.4}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.81}{5.97} 
\eexthxs{124.6}{18.75}{1.15}{\var{7.3}{16.4}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.78}{5.97} 
\eexthxs{124.7}{18.75}{1.15}{\var{7.3}{16.5}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.78}{5.96} 
\eexthxs{124.8}{18.71}{1.15}{\var{7.2}{16.5}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.76}{5.95} 
\eexthxs{124.9}{18.70}{1.15}{\var{7.2}{16.5}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.77}{5.95} 
\eexthxs{125.0}{18.69}{1.15}{\var{7.3}{16.5}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.73}{5.95} 
\eexthxs{125.09}{18.66}{1.15}{\var{7.3}{16.6}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.72}{5.95} 
\eexthxs{125.1}{18.66}{1.15}{\var{7.3}{16.6}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.72}{5.95} 
\eexthxs{125.2}{18.66}{1.15}{\var{7.3}{16.6}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.74}{5.94} 
\eexthxs{125.3}{18.64}{1.15}{\var{7.2}{16.5}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.70}{5.92} 
\eexthxs{125.4}{18.62}{1.15}{\var{7.2}{16.5}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.69}{5.93} 
\eexthxs{125.5}{18.62}{1.15}{\var{7.2}{16.6}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.68}{5.92} 
\eexthxs{125.6}{18.57}{1.15}{\var{7.2}{16.6}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.66}{5.92} 
\eexthxs{125.7}{18.55}{1.15}{\var{7.2}{16.5}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.66}{5.91} 
\eexthxs{125.8}{18.56}{1.15}{\var{7.2}{16.5}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.64}{5.90} 
\eexthxs{125.9}{18.54}{1.15}{\var{7.2}{16.5}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.65}{5.90} 
\eexthxs{126.0}{18.52}{1.15}{\var{7.2}{16.6}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.7}{4.7}}{12.62}{5.90} 
\eexthxs{126.5}{18.44}{1.15}{\var{7.2}{16.8}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.7}{4.7}}{12.56}{5.87} 
\eexthxs{127.0}{18.36}{1.15}{\var{7.2}{16.4}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.7}{4.7}}{12.49}{5.85} 
\eexthxs{127.5}{18.28}{1.15}{\var{7.1}{16.8}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.7}{4.7}}{12.45}{5.82} 
\eexthxs{128.0}{18.20}{1.15}{\var{7.1}{16.8}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.7}{4.7}}{12.42}{5.79} 
\eexthxs{128.5}{18.13}{1.16}{\var{7.1}{16.8}}{\varvar{1.4}{1.4}{4.5}{4.5}{4.7}{4.7}}{12.36}{5.79} 
\eexthxs{129.0}{18.04}{1.16}{\var{7.1}{16.8}}{\varvar{1.4}{1.4}{4.5}{4.5}{4.7}{4.7}}{12.30}{5.75} 
\eexthxs{129.5}{17.96}{1.16}{\var{7.1}{16.8}}{\varvar{1.4}{1.4}{4.5}{4.5}{4.7}{4.7}}{12.26}{5.72} 
\eexthxs{130.0}{17.87}{1.16}{\var{7.1}{16.9}}{\varvar{1.4}{1.4}{4.5}{4.5}{4.7}{4.7}}{12.19}{5.71} 


==> WG1/ttH/ttH-tH/table_tchannel_lhc_energy_scan.dat <==
\eexthxs{6.0}{7.31}{1.12}{\var{7.5}{17.5}}{\varvar{1.6}{1.6}{5.1}{5.1}{5.4}{5.4}}{5.10}{2.20} 
\eexthxs{6.5}{9.58}{1.12}{\var{7.4}{17.3}}{\varvar{1.5}{1.5}{4.9}{4.9}{5.1}{5.1}}{6.64}{2.94} 
\eexthxs{7.0}{12.26}{1.14}{\var{7.3}{17.2}}{\varvar{1.5}{1.5}{4.7}{4.7}{4.9}{4.9}}{8.43}{3.80} 
\eexthxs{7.5}{15.26}{1.14}{\var{7.3}{16.7}}{\varvar{1.4}{1.4}{4.6}{4.6}{4.8}{4.8}}{10.46}{4.80} 
\eexthxs{8.0}{18.69}{1.15}{\var{7.3}{16.5}}{\varvar{1.4}{1.4}{4.4}{4.4}{4.6}{4.6}}{12.73}{5.95} 
\eexthxs{8.5}{22.47}{1.15}{\var{7.2}{16.3}}{\varvar{1.4}{1.4}{4.3}{4.3}{4.5}{4.5}}{15.26}{7.23} 
\eexthxs{9.0}{26.71}{1.16}{\var{7.1}{16.2}}{\varvar{1.3}{1.3}{4.2}{4.2}{4.4}{4.4}}{18.02}{8.66} 
\eexthxs{9.5}{31.28}{1.17}{\var{7.1}{16.0}}{\varvar{1.3}{1.3}{4.1}{4.1}{4.3}{4.3}}{21.05}{10.23} 
\eexthxs{10.0}{36.28}{1.17}{\var{6.9}{15.8}}{\varvar{1.3}{1.3}{4.0}{4.0}{4.2}{4.2}}{24.32}{11.94} 
\eexthxs{10.5}{41.62}{1.18}{\var{6.9}{15.6}}{\varvar{1.3}{1.3}{3.9}{3.9}{4.1}{4.1}}{27.82}{13.85} 
\eexthxs{11.0}{47.47}{1.18}{\var{6.8}{15.5}}{\varvar{1.2}{1.2}{3.8}{3.8}{4.0}{4.0}}{31.57}{15.88} 
\eexthxs{11.5}{53.55}{1.18}{\var{6.8}{15.2}}{\varvar{1.2}{1.2}{3.7}{3.7}{3.9}{3.9}}{35.54}{18.01} 
\eexthxs{12.0}{60.08}{1.19}{\var{6.7}{15.2}}{\varvar{1.2}{1.2}{3.7}{3.7}{3.9}{3.9}}{39.80}{20.38} 
\eexthxs{12.5}{67.08}{1.19}{\var{6.6}{15.1}}{\varvar{1.2}{1.2}{3.6}{3.6}{3.8}{3.8}}{44.26}{22.85} 
\eexthxs{13.0}{74.25}{1.20}{\var{6.5}{14.9}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{48.89}{25.42} 
\eexthxs{13.5}{82.03}{1.20}{\var{6.5}{14.8}}{\varvar{1.2}{1.2}{3.5}{3.5}{3.7}{3.7}}{53.83}{28.20} 
\eexthxs{14.0}{90.10}{1.20}{\var{6.4}{14.7}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{59.07}{31.12} 
\eexthxs{14.5}{98.65}{1.21}{\var{6.4}{14.8}}{\varvar{1.2}{1.2}{3.4}{3.4}{3.6}{3.6}}{64.32}{34.20} 
\eexthxs{15.0}{107.2}{1.21}{\var{6.3}{14.4}}{\varvar{1.1}{1.1}{3.3}{3.3}{3.5}{3.5}}{69.98}{37.41} 

